Disc cloaking: Establishing a lower limit to the number density of local compact massive spheroids/bulges and the potential fate of some high-z red nuggets

The near-absence of compact massive quiescent galaxies in the local Universe implies a size evolution since $z\sim2.5$. It is often theorised that such `red nuggets' have evolved into today's elliptical (E) galaxies via an E-to-E transformation. We examine an alternative scenario in which a red nugget develops a rotational disc through mergers and accretion, say, at $1\lesssim z\lesssim2$, thereby cloaking the nugget as the extant bulge/spheroid component of a larger, now old, galaxy. We have performed detailed, physically-motivated, multi-component decompositions of a volume-limited sample of 103 massive ($M_*/\rm M_{\odot} \gtrsim 1\times 10^{11}$) galaxies within 110\,Mpc. Among our 28 galaxies with existing elliptical classifications, we found that 18 have large-scale discs, and two have intermediate-scale discs, and are reclassified here as lenticulars (S0) and elliculars (ES). The local spheroid stellar mass function, size-mass diagram and bulge-to-total ($B/T$) flux ratio are presented. We report lower-limits for the volume number density of compact massive spheroids, $n_\mathrm{c,Sph}\sim (0.17$-$1.2) \times 10^{-4}\,\rm Mpc^{-3}$, based on different definitions of `red nuggets' in the literature. Similar number densities of local compact massive bulges were reported by de la Rosa et al. using automated two-component decompositions and their existence is now abundantly clear with our multi-component decompositions. We find disc-cloaking to be a salient alternative for galaxy evolution. In particular, instead of an E-to-E process, disc growth is the dominant evolutionary pathway for at least low-mass ($1\times10^{10}<M_*/\rm M_{\odot} \lessapprox 4 \times 10^{10}$) red nuggets, while our current lower-limits are within an alluring factor of a few of the peak abundance of high-mass red nuggets at $1\lesssim z\lesssim2$.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
